Active Galactic Nucleus Feedback in an Elliptical Galaxy with the Most Updated AGN Physics: Parameter Explorations

In a previous work, we have proposed a sub-grid model of active galactic nucleus (AGN) feedback by taking into account the state-of-the-art AGN physics, and used that model to study the effect of AGN feedback on the evolution of an isolated elliptical galaxy by performing two dimensional high-resolution (i.e., the Bondi radius is well resolved) simulations. In that work, typical values of model parameters were adopted. In the present work, we extend that study by exploring the effects of uncertainties of parameter values. Such a study is also useful for us to understand the respective roles of various components of the model. These parameters include the mass flux and velocity of AGN wind and radiative efficiency in both the hot and cold feedback modes, and the initial black hole (BH) mass. We find that the velocity of AGN wind in the hot mode is the most important quantity to control the typical accretion rate and luminosity of AGN, and the mass growth of the BH. The effect of the wind on star formation is less sensitive. Within the limited parameter range explored in the current work, a stronger AGN wind suppresses star formation within ~100 pc but enhances star formation beyond this radius, while the star formation integrated over the evolution time and the whole galaxy roughly remain unchanged. AGN radiation suppresses the BH accretion in a mild way, but dust is not considered here. Finally, a smaller initial BH mass results in a more violent evolution of the BH accretion rate. The corresponding AGN spends more time in the high-luminosity state and the percentage of BH mass growth is higher. Our results indicate the robustness of AGN feedback in keeping the galaxy quenched.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
